TsSHAP: Robust model agnostic feature-based explainability for time series forecasting

A trustworthy machine learning model should be accurate as well as explainable. Understanding why a model makes a certain decision defines the notion of explainability. While various flavors of explainability have been well-studied in supervised learning paradigms like classification and regression, literature on explainability for time series forecasting is relatively scarce. In this paper, we propose a feature-based explainability algorithm, TsSHAP, that can explain the forecast of any black-box forecasting model. The method is agnostic of the forecasting model and can provide explanations for a forecast in terms of interpretable features defined by the user a prior. The explanations are in terms of the SHAP values obtained by applying the TreeSHAP algorithm on a surrogate model that learns a mapping between the interpretable feature space and the forecast of the black-box model. Moreover, we formalize the notion of local, semi-local, and global explanations in the context of time series forecasting, which can be useful in several scenarios. We validate the efficacy and robustness of TsSHAP through extensive experiments on multiple datasets.

==> utils/table_csv_global.csv <==
,\multicolumn{3}{c}{\small{explanation metrics}},,
\small{forecaster},\small{faithfulness},\small{sensitivity},\small{complexity}
jeans-sales-weekly,0.05,43.99,0.08
jeans-sales-daily,0.24,2.68,0.07
us-unemployment,0.26,0.01,0.04
peyton-manning,0.08,0,0.09
bike-sharing,0.15,10.47,0.09
average,0.156,11.43,0.074
jeans-sales-weekly,0.42,65.22,0.28
jeans-sales-daily,0.23,51.34,0.06
us-unemployment,0.2,0.01,0.02
peyton-manning,0.02,0.01,0.07
bike-sharing,0.11,448.4,0.04
average,0.196,112.996,0.094
jeans-sales-weekly,0.45,25.58,0.23
jeans-sales-daily,0.2,0.8,0.08
us-unemployment,0.35,0.02,0.24
peyton-manning,0.06,0,0.13
bike-sharing,0.16,10.68,0.13
average,0.244,7.416,0.162
jeans-sales-weekly,0.02,62.34,1.57
jeans-sales-daily,0.08,25.01,1.5
us-unemployment,0.01,0.11,1.44
peyton-manning,0.42,0.04,1.46
bike-sharing,0.09,79.14,1.34
average,0.124,33.328,1.462
jeans-sales-weekly,0.14,130.16,2.01
jeans-sales-daily,0.36,38.52,2.1
us-unemployment,0,0.05,1.62
peyton-manning,0.04,0.06,2.37
bike-sharing,0.32,154.21,2.14
average,0.172,64.6,2.048
jeans-sales-weekly,0,217.22,1.75
jeans-sales-daily,0.36,56.39,2.06
us-unemployment,0.22,0.07,0.85
peyton-manning,0.06,0.2,1.95
bike-sharing,0.001,139.71,2.67
average,0.1282,82.718,1.856

==> utils/table_csv_semi-local.csv <==
,\multicolumn{3}{c}{\small{explanation metrics}}
\small{forecaster},\small{faithfulness},\small{sensitivity},\small{complexity}
jeans-sales-weekly,0.27,174.43,0.14
jeans-sales-daily,0.18,13.30,0.08
us-unemployment,0.51,0.08,0.06
peyton-manning,0.42,0.17,0.08
bike-sharing,0.34,434.51,0.08
jeans-sales-weekly,0.18,71.85,0.13
jeans-sales-daily,0.75,7.70,0.08
us-unemployment,0.18,0.04,0.09
peyton-manning,0.56,0.01,0.10
bike-sharing,0.51,55.32,0.15
jeans-sales-weekly,0.42,61.11,0.23
jeans-sales-daily,0.89,12.32,0.08
us-unemployment,0.93,0.10,0.21
peyton-manning,0.53,0.05,0.10
bike-sharing,0.52,186.45,0.14
jeans-sales-weekly,0.10,88.58,1.58
jeans-sales-daily,0.32,25.89,1.50
us-unemployment,0.99,0.22,1.44
peyton-manning,0.84,0.11,1.37
bike-sharing,0.25,187.61,1.28
jeans-sales-weekly,0.26,183.38,1.88
jeans-sales-daily,0.60,36.88,2.12
us-unemployment,0.08,0.13,1.41
peyton-manning,0.60,0.09,2.33
bike-sharing,0.19,282.65,1.92
jeans-sales-weekly,0.35,167.43,1.67
jeans-sales-daily,0.33,54.68,1.96
us-unemployment,0.35,0.30,0.79
peyton-manning,0.90,0.20,1.95
bike-sharing,0.89,249.49,2.59


==> utils/tablec_csv_local.csv <==
,\multicolumn{3}{c}{\small{explanation metrics}},,
\small{forecaster},\small{faithfulness},\small{sensitivity},\small{complexity}
jeans-sales-weekly,0.27,174.68,0.13
jeans-sales-daily,0.87,13.38,0.08
us-unemployment,0.5,0.09,0.06
peyton-manning,0.41,0.17,0.08
bike-sharing,0.34,435.12,0.08
,0.478,124.688,0.086
jeans-sales-weekly,0.18,288.36,0.16
jeans-sales-daily,0.2,74.42,0.12
us-unemployment,0.17,0.11,0.08
peyton-manning,0.18,0.25,0.23
bike-sharing,0.19,549.87,0.29
,0.184,182.602,0.176
jeans-sales-weekly,0.4,68.44,0.23
jeans-sales-daily,0.89,12.64,0.08
us-unemployment,0.95,0.11,0.21
peyton-manning,0.54,0.05,0.1
bike-sharing,0.49,191.81,0.13
,0.654,54.61,0.15
jeans-sales-weekly,0.2,140.37,1.58
jeans-sales-daily,0.66,26.5,1.49
us-unemployment,0.95,0.22,1.43
peyton-manning,0.84,0.11,1.37
bike-sharing,0.27,195.08,1.28
,0.584,72.456,1.43
jeans-sales-weekly,0.25,323.18,1.82
jeans-sales-daily,0.36,90.15,2.03
us-unemployment,0.62,0.18,1.41
peyton-manning,0.59,0.37,2.22
bike-sharing,0.48,508.43,1.86
,0.46,184.462,1.868
jeans-sales-weekly,0.44,364.76,1.59
jeans-sales-daily,0.62,96.66,1.85
us-unemployment,0.32,0.36,0.77
peyton-manning,0.68,0.59,1.89
bike-sharing,0.6,921.83,2.44
,0.532,276.84,1.708
